Object recognition for robotics from tactile time series data utilising different neural network architectures

Robots need to exploit high-quality information on grasped objects to interact with the physical environment. Haptic data can therefore be used for supplementing the visual modality. This paper investigates the use of Convolutional Neural Networks (CNN) and Long-Short Term Memory (LSTM) neural network architectures for object classification on Spatio-temporal tactile grasping data. Furthermore, we compared these methods using data from two different fingertip sensors (namely the BioTac SP and WTS-FT) in the same physical setup, allowing for a realistic comparison across methods and sensors for the same tactile object classification dataset. Additionally, we propose a way to create more training examples from the recorded data. The results show that the proposed method improves the maximum accuracy from 82.4% (BioTac SP fingertips) and 90.7% (WTS-FT fingertips) with complete time-series data to about 94% for both sensor types.

==> commented.txt <==
% \section{Introduction} \label{ch1:intoduction}
% The sense of touch is critical for exploring the properties of an object or to determine its classification. Unlike vision, tactile information allows one to directly infer material properties of the object touched. It is thus of major importance for modern robotics as the field advances towards autonomous grasping, slippage detection, object detection and dexterous manipulation. Currently employed visual object recognition strategies are limited by the possibility of having items of different classes with similar shape and appearance but different material composition. In contrast, tactile classification strategies incorporating features of the objects shape and material properties have proven to be promising for such settings. \\
% Current research features a variety of different approaches. However, as stated in \cite{baishya_robust_2016}, the different test-sets and the lack of a standard robot-hand/sensor configuration makes it difficult to perform meaningful comparison of the algorithms' performance. Despite that, the trend towards using deep learning in robotics  \cite{schmitz_tactile_2014} has indicated the superiority of these models over traditional machine learning strategies for haptic object classification. This paper focuses on the classification of objects through a unimodal haptic approach using a time-series of tactile images. The approach is to process spatio-temporal data using a one stage classification process incorporating various neuronal network architectures. 

% Unlike  many publications facilitating high-resolution tactile sensors, the two spatial dimensions are not merged into one vector. Hence, the three dimensional nature of the data-set is preserved. Furthermore, the chosen approach distinguishes itself by evaluation a number of one-step different deep learning approaches, as opposed to the more commonly used two-stage approach\cite{schneider_object_2009,drimus_design_2014}); with the ability to learn the relevant features from the data and how to classify it in the same training process. Current state-of-the-art papers mostly create hand-crafted features \cite{drimus_design_2014, iu_tactile_2012} or use results of unsupervised models \cite{schneider_object_2009}, \cite{navarro_haptic_2012} which are then fed to a classification algorithm. \\ \\
% The structure of the paper is as follows: the literature review is briefly discussed in section \ref{ch2:lit_review}, the methodology is reported in section \ref{ch3:methodology}, results are presented and analysed in section \ref{ch4:results} and conclusions and future work are discussed ins section \ref{ch5:conclusion}.

% \section{Literature Review} \label{ch2:lit_review}
%  The topic of haptic object classification has seen a wide variety of different data processing and classification approaches. At the same time it is closely related to other fields in robotics research. To visualise the structure chosen, figure \ref{fig:structure} depicts the relation between the relevant aspects and subtopics.
    
%     \begin{figure*}[h]
%         \centering
%         \includegraphics[width=\textwidth]{images/Mind-map-material-object-relation.png}
%         \caption{Structure of this literature review}
%         \label{fig:structure}
%     \end{figure*}
    
% \subsection{Object material property extraction}

% Object classification systems use the material properties of the objects as well as their shape in the classification step \cite{li_sensing_2013,eguiluz_multi-modal_2016,Kerr2013,Jamali2010,Kerr2014,Kerr2014a,Tanaka2017}. Therefore it is obvious that material property extraction is an important step. Less similarities can be found on the data processing side. Li et al. \cite{li_sensing_2013} making it hard to transfer their approach into  global dimension identification of an object or its behaviour under pressure. Eguiluz et al. \cite{eguiluz_multi-modal_2016} combines this with the use of further information as in \cite{eguiluz_multi-modal_2016} with the heat conductivity of a material. Though the frequency representation of data might not be suitable for object classification, the applied classification methods are. In particular, the work of Baisha and Baeuml\cite{baishya_robust_2016} provides insights valuable for object classification. They record data from a $4 \times 4$ taxel (tactile pixel) sensor over a large number of time-steps and process it using a Convolutional Neural Network(CNN). Their approach to handling spatio-temporal data could prove to be beneficial to haptic classification research as well. Moreover, this publication thoroughly describes the steps and challenges of training a large model ($\approx 10^7$ parameters) with a small data-set of only $600$ measurements which is a general challenge in haptic object detection.

% \subsection{Grasp detection}
% Considering an autonomous robotic system, grasp detection is the prerequisite of being able to perform a grasp which then can contribute to object classification. Therefore, this field is tightly connected with haptic object classification. As those grasp solutions mainly facilitate visual means of identifying their object and predicting the optimal grasps they are limited by the properties of visual exploration as mentioned in \ref{ch1:intoduction}. Haptic exploration at time of grasp can therefore contribute vital information to perform a successful grasp. Depending on their material properties and object type the robot might have to choose different force setting or grasp strategies to successfully manipulate the object as elaborated in Sugaiwa et al. \cite{sugaiwa_methodology_2010}. However, \cite{spiers_single-grasp_2016} proposed a more refined solution to this problem including a one-grasp strategy which simultaneously extracts material properties and performs an object classification. The latter is almost identical to \cite{liarokapis_unplanned_2015}. \\
% Advanced tactile sensors provide image alike data with 2D spatial resolution for example  \cite{drimus_classification_2011,drimus_design_2014} with a  resolution of $8 \times 8$ or even much higher like the \emph{GelSight sensor}.


% \emph{Two-stage classifiers} defines all object classification solutions which pursue an approach consisting of a first step which extracts features from the data on the object in the training period and then uses these features to classify the object in a second step. In the following, technologies for both sub-topics will be discussed.

% In general two main approaches to generating features from haptic data are normally used, namely, the manual feature-design and the automatic feature extraction using unsupervised methods of machine learning. Manual feature extraction reduces the raw data recorded by applying processing rules on the data recorded which are predefined by the  researcher \cite{drimus_design_2014,baishya_robust_2016}. Automatic feature extraction uses unsupervised machine learning to pre-process the raw data received from the sensors \cite{navarro_haptic_2012,schneider_object_2009,liu_tactile_2012}. In this paper, the authors are only concerned with automatic feature extraction.
% Liu et al. \cite{liu_tactile_2012} apply a small size filter kernel to increase the likelihood of edge recognition. Then, the whole image is transformed into a binary haptic picture using a manually chosen threshold followed by a filter to smooth contours. In a final step a $3 \times 3$ kernel is swept over the image counting how many times each possible pixel combination ($2^9$) occurred. This data is then passed on to the classifier.
% As one can see this particular approach shares properties of hand designed-features as well as the idea behind automatic feature extraction. The idea of using filters convolved with the image and the use of a neuronal network for classification resembles concepts of a CNN as well. 
        
% \subsubsection{Classification}
% The data yielded from the feature extraction task constitutes a labelled data-set. Consequently, the remaining classification task is performed by applying a supervised learning algorithm. As the feature extraction process aims to make measurements of the same object be as similar as possible and provide distinctive information between data from different objects the most popular classifiers in this field are $k$-nearest-neighbors ($k$-NN) and multi-class support vector machines (SVM). Those have the advantage of being easy to set up and computationally inexpensive when performing classification tasks. Computational complexity substantially  depends on the value for $k$ with the k-NN algorithm and on the chosen kernel for the SVM. Moreover, random forests are used as well. Those have the advantage that the most relevant features can be extracted which might be advantageous for improving the robotic setup. Some papers such as  \cite{schneider_object_2009} use an approach that returns a histogram of different features comparison algorithms .
    
% \subsection{One-step classification / DeepL classification} 
% With the successful adoption of deep learning methods in robotics in general, they have also been incorporated into tactile object and material classification. However, the majority of papers in the field still adopt a two-step approach. \\ \\
% \emph{One-step classification} in the context of this paper means that the system which performs the classification task is trained and setup as one entity. Hence feature extraction, representation and subsequent classification are all performed within the same machine learning system. Data pre-processing such as normalisation, PCA or similar are not considered as a step in this definition and may be performed before training and evaluation. Because all recent publications opted for deep learning methods in their one-step solutions the term \emph{DeepL classification} will be used synonymous in this paper. \\ \\
% Four particularly relevant papers to the topic are summarised as follows:
% \begin{table*}[h]
%         \centering
%          \caption{Main characteristics of papers employing a single-step classification approach.}
%         \begin{tabular}{|l|l|l|l|l|l|l|}
%         	\hline 
%         	Paper & Archi- & Classes & Data & Exploratory & Accuracy \\ 
%              & texture &  & & movement &  \\ 
%         	\hline 
%         	\hline
%         	\textbf{Schmitz} & stacked & 20 objects & 241 tactile & simple & $88,3 \%$  \\ 
%         	\textbf{et al.}\cite{schmitz_tactile_2014} & DAE & household & 321 feat. & grasp &  \\ 
%         	& & & numb. grasps & & \\
%         	\hline 
%         	\textbf{Liaroka-}& Random & 10 objects & 16 touch & simple & $100 \%$ constr. \\ 
%         	\textbf{pis et al.} \cite{liarokapis_unplanned_2015}& forests & household & 2 motor & grasp, & pos. \\ 
%         	& & & & 2 time & $94.3 \%$ free pos.\\
%         	\hline 
%         	\textbf{Gao et al.}& CNN \& & 20 & 32 features & hold, squeeze & CNN out- \\ 
%         	\cite{gao_deep_2016} & LSTM & adjectives & 2 sensors, time & slide s/f & performs \\ 
%         	& & & & & LSTM \\
%         	\hline 
%         	\textbf{Baishya \&} & CNN & 6 tubes & 4x4 touch & sliding & $92.3 \%$ 1 slide \\ 
%         	\textbf{Baeuml} \cite{baishya_robust_2016} &  & diff. material & 1500 time &  & $97.5 \%$ 3 slides \\ 
%         	\hline 
%         \end{tabular} 
       
%         \label{tab:main_characteristics}
%     \end{table*}
    
% \emph{Baishya \& Baeuml} is a material detection paper summarised in \ref{sub:two-stage}. However, it uses a very similar approach and is therefore included. Note that papers incorporate different grippers and may also have a disparity in how they fetch the objects to the gripper.
    
% \paragraph{\textbf{Schmitz et al. \cite{schmitz_tactile_2014}:}}
% Claiming to be the first paper to use deep learing in haptic object detection, Schmitz et al. uses an architecture of stacked Denoising autoencoder (DAE) layers which have been pretrained unsupervised using dropout for further regularization of their network. They performed extensive hyper-parameter optimization (learning rate, number of hidden layers, dropout rate, activation function, weight penalties) to optimize their solution's performance.
% Data for this is supplied by the measurements of the TWENDY-ONE four fingered robot hand with $241$ haptic pixels distributed over its surface as well a information on the motors positions. Despite this being a multimodal approach, there is no difference in the representation of the data haptic and other information are in the same data vector. The two-stage approach \cite{schneider_object_2009} which facilitates similar data and likewise no temporal dimension did take this into account.\\
% On the data aspect of their experiment, Schmitz et al. decided to create a 20 household objects test set with five similarly shaped bottles almost certainly making it the most challenging data-set of all papers reviewed. As a Benchmark for their proposed classifier they also tested a shallow artificial neuronal network with preprocessing through 90 \% variance PCA which yielded only $49.3 \%$ accuracy on the test set. The deep DAE network achieved $88.4 \%$ in its best configuration (pre-training dropout: 0.5, supervised dropout: 0.5). Which clearly indicated superiority of the deepL approach. Likewise, the parameter choice of dropout for regularization indicated that a major challenge for training on a haptic dataset, which is normally quite small due to the required acquisition time, appears to be preventing the occurrence of overfitting. Moreover, it was found that a PCA which preserves $90 \%$ of variance would only reduce the dimensionality by  8 dimensions out of 305 used. This proves that for the given scenario the input data shows almost no redundancy. Hence, the data provided by the robotic setup has enough complexity and information to actually facilitate deepL system.
        
% \paragraph{\textbf{Liarokapis et al. \cite{liarokapis_unplanned_2015}:}}
% Processing speed, inherent feature variable importance calculation and high accuracy of the random forests classifier led Liarokapis et al. to use this Ml algorithm for their take on haptic object classification. Moreover this decision allowed them to adjust their system between performance and accuracy needs as the number of trees can be altered with little effort. They use a two finger under-actuated gripper with 8 tactile sensors on each finger that also records 4 motor positions. As data is acquired at two points in time per measurement a 36 dimensional feature vector is created which is the directly used for the detection process. \\
% From the two data-sets created for the paper only the 10 item household object collection will further be discussed. This does include three differently shaped bottles of cleaning agent. Data form these objects was recorded at different angles and then split in two sets. One containing only object positions of $\pm \frac{\pi}{4} rad$ called Constrained orientation and one Free orientation set which has no limitations on its angles the object is presented to the robot. For the foremost a 100 tree random forest yielded an accuracy of $100 \%$ whereas for the the latter this dropped to $94.3 \%$. Comparison with SVMs and shallow NNs reveals that the chosen method is more accurate even for 10 tree random forests. \\
% Despite that, an analysis of the relevance of the used features revealed that 12 of the 16 tactile values could be neglected with only minor decrease in accuracy ($< 2 \%$). The relevance of shape related data from the motors appears to be more important than haptic data in the given scenario. This is in contradiction to \cite{schmitz_tactile_2014}. Considering the much higher commonality of the data in Schmitz et al. this can be resolved by suggesting that haptic data needs a certain resolution before its relevance for classification increases.
    
% \paragraph{Gao et al.} This paper compares the use of CNNs and LSTMs for assigning property labels to objects. Furthermore, they also incorporate visuals means of describing the object allowing for a comparison. For the tactile component a two finger setup is used. Each finger is equipped with a sensor that delivers 19 readings related to local pressure as well as low-frequency fluid pressure, high-frequency fluid vibrations, core temperature and core temperature change. As the dimensions of the tactile date are reduced to 4 via PCA the system delivers a 32-signal feature vector per time-step. This is either passed to the LSTM as a time-sequence of vectors or as a 2D matrix with features as the first and time as the second dimension. \\
% As the task is not to identify an object but rather assigning an unspecified number of 20 possible labels to it, the paper uses the \emph{Area under curve} metric to calculate the performance of the system. Accuracy can therefore not be compared with the other papers discussed in this section. Gao et al. yields an AUC of $72.1 \%$ for the LSTM and $83.2 \%$ for the CNN. Where the CNN solution is able to outperform every visual descriptor tested (ex. Image-GoogleNet 8 views), the results of the LSTM are significantly inferior. However it is noted that a change in the data representation might change that. 

% \subsection{Machine learning techniques}
%     \subsubsection{RNN / LSTM}
    
%     \subsubsection{3D-CNN}

% \subsection{Comparability of data processing solutions}
% The field of haptic object classification has seen a variety of proposed systems which each rely on very different setups of sensors (high/low spatial resolution touch sensors, one/multiple sensors) and test objects (geometrical objects, household objects). In general it is difficult to compare and reproduce the results, as the approaches use different and very often unique hardware. They lack generality or have not been tested across several platforms. Some approaches consider the use of only one sensor type, that means, either tactile or kinesthetic modality. \cite{navarro_haptic_2012} \\
    
% This leads to the conclusion that comparison of algorithms may only be performed using the same environment and hardware. For example \cite{baishya_robust_2016} provides us with a comprehensive review of classical approaches using high and low and high dimensional features as well as a 2D-CNN neuronal networks. Their data set however is same shape and multi-material which does not allow comparison with for example \cite{gao_deep_2016} that also uses LSTMs as their data is on household objects which possess a different range of material and shape properties. \\ \\
    
% Thus the results of this paper might not be suited to be compared with the papers inspiring this research. In this paper an one popular two-stage approach was implemented, as a performance reference to the developed deep learning models.



%new shorter version starts here for intro and background/related works
